Smart Advertisement for Maximal Clicks in Online Social Networks Without User Data

Click-through rate (CTR) prediction of advertisements on online social network platforms to optimize advertising is of much interest. Prior works build machine learning models that take a user-centric approach in terms of training -- using predominantly user data to classify whether a user will click on an advertisement or not. While this approach has proven effective, it is inaccessible to most entities and relies heavily on user data. To accommodate for this, we first consider a large set of advertisement data on Facebook and use natural language processing (NLP) to extract key concepts that we call conceptual nodes. To predict the value of CTR for a combination of conceptual nodes, we use the advertisement data to train four machine learning (ML) models. We then cast the problem of finding the optimal combination of conceptual nodes as an optimization problem. Given a certain budget $k$, we are interested in finding the optimal combination of conceptual nodes that maximize the CTR. A discussion of the hardness and possible NP-hardness of the optimization problem is provided. Then, we propose a greedy algorithm and a genetic algorithm to find near-optimal combinations of conceptual nodes in polynomial time, with the genetic algorithm nearly matching the optimal solution. We observe that Decision Tree Regressor and Random Forest Regressor exhibit the highest Pearson correlation coefficients w.r.t. click predictions and real click values. Additionally, we find that the conceptual nodes of "politics", "celebrity", and "organization" are notably more influential than other considered conceptual nodes.

==> algorithm_backup.txt <==
	\begin{algorithm}
        
        % \begin{function}
            % \For{$i=1...10$}{
                print ``Hello"\;
            % }
        % \end{function}
        
        % \Procedure{Greedy}{
        %     \if{$b \leq 0$}{
        %         \Return $model(nodes)$\;
        %     }
        % }

% 	    \textbf{Input:} Machine learning model $model$, selection budget $b$, set of conceptual nodes $N$, and current selection of conceptual nodes $nodes$ (initially will be an empty set). \\
%         \textbf{Output:} Click prediction using a near-optimal set of conceptual nodes under the given machine learning model.
% 		\begin{algorithmic}[1]
% % 		\Require{Machine learning model $model$, selection budget $b$, set of conceptual nodes $N$, and current selection of conceptual nodes $nodes$ (initially will be an empty set).}
% % 		\Ensure{Click prediction using a near-optimal set of conceptual nodes under the given machine learning model.}
% 		\Procedure{Greedy}{$model$, $b$, $N$, $nodes=\emptyset$}
% 			\If {$b \leq 0$} 
% 				\State \Return $model$($nodes$)
% 			\EndIf
			
% 			\If {$nodes = \emptyset$} 
% 				\State $nodes \leftarrow \{n_i\}_{i=1}^{|N|}\textrm{ s.t. }n_i=0$% \leftarrow \{0,\dots,0;$ $s.t.$ $|nodes| = |N| \}$ %^{|N|}$(0_1,0_2,...,0_{|N|})$
% 			\EndIf
% 			\State $C \leftarrow$ \textrm{\textsc{Children}}($nodes$)
% 			\State $child \leftarrow \argmax_{c \in C} model(c)$
% 			\State \Return \textsc{Greedy}($model$, $b-1$, $N$, $child$)
% 		\EndProcedure
		
% 		\Procedure{Children}{$nodes$}
% 		    \State $C \leftarrow \{\}$
% 		    \For{$i=1$ to $|nodes|$}
% 		        \State $c \leftarrow nodes$ \Comment{$c$ is a copy of $nodes$.}
% 		        \State $c[i] \leftarrow c[i] + 1$
% 		        \State $C \leftarrow C \cup c$
% 		    \EndFor
% 		    \Return $C$
% 		\EndProcedure
		
% 		\end{algorithmic}
		\caption{\underline{Greedy} algorithm. By default, $nodes=\emptyset$ initially, this will only change for recursive calls.}
		\label{alg:greedy}
	\end{algorithm}
